BLOOM-WILT: Logit Tilting for Behaviour Elicitation in Automated LLM Auditing

Users of a deployed language model routinely encounter behaviours that have never been observed during testing, since deployment puts the model through orders of magnitude more interactions than any evaluation can simulate. Automated auditors can mitigate this issue as they are flexible enough to discover almost any specified behaviour, yet their random sampling approach makes them inefficient. To address this shortcoming, we introduce BLOOM-WILT, a full auditing pipeline that elicits natural multi-turn instances of rare behaviours, without training cost or access beyond the target's next-token distribution. On the user input side, WILT revises its conversational strategy across rounds, learning from previous scored interactions. On the model output side, WILT generates behaviour-relevant continuations by feeding the model with an elicitation prompt and mixing its next-token distribution with the unprompted model. We evaluate WILT across 4 target models and 8 behaviours, and show that it improves over the baseline in 30 of the 32 settings, thus revealing that a larger number of models exhibit harmful behaviours than previously suggested. Furthermore, WILT is the only method that can raise the mean presence of self-harm encouragement from 51% to 100% in Qwen3.5-4B, without decreasing the output probability of the generated text. Our code is available at https://github.com/AdrSkapars/bloom-wilt.

==> checklist.txt <==
--------------------------------------
A. For every submission:
A1. Did you describe the limitations of your work?
Yes. Covered in the Limitations section.

A2. Did you discuss any potential risks of your work?
Yes. Covered in the Ethical Considerations section.

--------------------------------------
B. Did you use or create scientific artifacts?
Yes.

B1. Did you cite the creators of artifacts you used?
Yes. The target and auditor models are cited in the Target models and Auditor models paragraphs (Section 4), BLOOM in Section 3, and the baseline methods in the Baselines paragraph (Section 4).

B2. Did you discuss the license or terms for use and / or distribution of any artifacts?
Yes. The licenses of all models and code are listed in Appendix L.

B3. Did you discuss if your use of existing artifact(s) was consistent with their intended use, provided that it was specified? For the artifacts you create, do you specify intended use and whether that is compatible with the original access conditions (in particular, derivatives of data accessed for research purposes should not be used outside of research contexts)?
Yes. All existing artifacts were used for non-commercial academic research, consistent with their licenses. Covered in Appendix L and the Ethical Considerations section.

B4. Did you discuss the steps taken to check whether the data that was collected / used contains any information that names or uniquely identifies individual people or offensive content, and the steps taken to protect / anonymize it?
Yes. Covered in the Ethical Considerations section. Offensive content is part of the research question rather than something to filter out.

B5. Did you provide documentation of the artifacts, e.g., coverage of domains, languages, and linguistic phenomena, demographic groups represented, etc.?
Yes. All data is in English. Covered in the Behaviours and Evaluation paragraphs (Section 4) and Appendix M. All data is generated by language models, so demographic information does not apply.

B6. Did you report relevant statistics like the number of examples, details of train / test / dev splits, etc. for the data that you used / created?
Yes. Covered in the Evaluation and Hyperparameters paragraphs (Section 4).

--------------------------------------
C. Did you run computational experiments?
Yes.

C1. Did you report the number of parameters in the models used, the total computational budget (e.g., GPU hours), and computing infrastructure used?
Yes. Covered in the Target models and Auditor models paragraphs (Section 4) and the compute requirements at the start of Appendix B. Claude-Sonnet-4.6's parameter count is not public.

C2. Did you discuss the experimental setup, including hyperparameter search and best-found hyperparameter values?
Yes. Covered in the Hyperparameters paragraph (Section 4) and Appendices B and F.

C3. Did you report descriptive statistics about your results (e.g., error bars around results, summary statistics from sets of experiments), and is it transparent whether you are reporting the max, mean, etc. or just a single run?
Yes. Covered in the Evaluation paragraph (Section 4) and Appendix C. Error bars are the standard error of the mean across evaluation scenarios.

C4. If you used existing packages (e.g., for preprocessing, for normalization, or for evaluation, such as NLTK, Spacy, ROUGE, etc.), did you report the implementation, model, and parameter settings used?
Yes. Covered in Appendix L.

--------------------------------------
D. Did you use human annotators (e.g., crowdworkers) or research with human participants?
No.

D1. Did you report the full text of instructions given to participants, including e.g., screenshots, disclaimers of any risks to participants or annotators, etc.?
N/A.

D2. Did you report information about how you recruited (e.g., crowdsourcing platform, students) and paid participants, and discuss if such payment is adequate given the participants' demographic (e.g., country of residence)?
N/A.

D3. Did you discuss whether and how consent was obtained from people whose data you're using/curating?
N/A.

D4. Was the data collection protocol approved (or determined exempt) by an ethics review board?
N/A.

D5. Did you report the basic demographic and geographic characteristics of the annotator population that is the source of the data?
N/A.

--------------------------------------
E. Did you use AI assistants (e.g., ChatGPT, Copilot) in your research, coding, or writing?
Yes.

E1. If you used any AI assistants, did you include information about your use?
Yes. Covered in the Ethical Considerations section.


